Density matrix based perturbative corrections for improved quantum simulation accuracy

We present error mitigation (EM) techniques for noisy intermediate-scale quantum computers (QC) based on density matrix purification and perturbative corrections to the target energy. We incorporate this scheme into the variational quantum eigensolver (VQE) and demonstrate chemically-accurate ground state energy calculations of various alkali metal hydrides using IBM quantum computers. Both the density matrix purification improvements and the perturbative corrections require only meager classical computational resources, and are conducted exclusively as post-processing of the measured density matrix. The improved density matrix leads to better simulation accuracy at each step of the variational optimization, resulting in a better input into the next optimization step without additional measurements. Adding perturbative corrections to the resulting energies further increases the accuracy, and decreases variation between consecutive measurements. These EM schemes allow for previously unavailable levels of accuracy over remote QC resources.

==> data/1000_bootstrap_KH_ibm.dat <==
1.000000000000000000e+00 -5.934541554379419495e+02 6.646879844221846578e-03 -5.935506024647347658e+02 2.740697722813707597e-03 -5.935482467872124062e+02 2.608005167864347468e-03 -5.935684471317680391e+02 5.834203631224834383e-04
2.000000000000000000e+00 -5.935050063196085830e+02 7.339612073062279016e-03 -5.934087872710567808e+02 3.626950886655647219e-03 -5.933678129162154846e+02 4.477247414973985901e-03 -5.934720314987401935e+02 3.524684916308659308e-03
3.000000000000000000e+00 -5.933180707619465011e+02 7.436586397820280428e-03 -5.934106532016268147e+02 3.062667020687854461e-03 -5.934192720190226282e+02 3.957169933806528594e-03 -5.935072265998226158e+02 2.785969343744243258e-03
4.000000000000000000e+00 -5.933604451158972779e+02 7.531741738158989445e-03 -5.927775221805333103e+02 2.431137971605666897e-03 -5.934855665569805296e+02 6.115544205601756642e-03 -5.935478584803374815e+02 2.901878576757719371e-03
5.000000000000000000e+00 -5.934212658655019368e+02 6.955668448473219419e-03 -5.935070492155058446e+02 4.660727385153115923e-03 -5.934915844226375157e+02 5.321729897210323267e-03 -5.935754239149700879e+02 2.669362123844396862e-04
6.000000000000000000e+00 -5.934158071921025339e+02 6.753487930714532211e-03 -5.935605402329077833e+02 1.210126434970061875e-03 -5.935602972435909805e+02 1.272577287417432515e-03 -5.935712422364246095e+02 3.526425437255129264e-04
7.000000000000000000e+00 -5.934274437599070779e+02 7.210140732755045308e-03 -5.935538688171955073e+02 2.005386082692863035e-03 -5.935578732913418207e+02 1.412951474732836122e-03 -5.935711677798004757e+02 3.859221207534724567e-04
8.000000000000000000e+00 -5.934533874682012993e+02 6.960088310545728581e-03 -5.935608507827822677e+02 9.804158707630585522e-04 -5.935611031112294995e+02 1.030752687728698222e-03 -5.935704779301995586e+02 3.738914857767762826e-04
9.000000000000000000e+00 -5.934547526357540619e+02 7.134928959013345749e-03 -5.935674120856072022e+02 7.531294632505787989e-04 -5.935670297680852627e+02 1.191914912134677332e-03 -5.935737730195620543e+02 2.363069622909201356e-04
1.000000000000000000e+01 -5.934457345305349918e+02 7.111285577319650594e-03 -5.935661260341217940e+02 1.976037750476889333e-03 -5.935653070319945073e+02 1.959007561549608051e-03 -5.935748774801313630e+02 1.625477408465040717e-04
1.100000000000000000e+01 -5.934528349144053436e+02 6.859754691093095103e-03 -5.935603683331711409e+02 1.696739033751380223e-03 -5.935572939498340475e+02 2.465721946091374225e-03 -5.935741985112221073e+02 2.742907031945831338e-04
1.200000000000000000e+01 -5.934483945472923097e+02 7.203230058381776546e-03 -5.935696625277499834e+02 1.352298361146047571e-03 -5.935709586154317776e+02 8.960239220260981814e-04 -5.935735453034017155e+02 2.518328711239145503e-04
1.300000000000000000e+01 -5.934412555726656819e+02 7.075042416119977154e-03 -5.935602318916102149e+02 1.065009748845430985e-03 -5.935614216202757234e+02 1.991259586409192903e-03 -5.935739561878382347e+02 2.667069261645655222e-04
1.400000000000000000e+01 -5.934444807073275570e+02 7.069807261135521194e-03 -5.935667951595187333e+02 7.959071494479965075e-04 -5.935667670221174603e+02 1.248405438974492998e-03 -5.935737717356879557e+02 2.197421537577761081e-04
1.500000000000000000e+01 -5.934378804617440437e+02 7.017421246750493551e-03 -5.935656858892117498e+02 1.061410944277901358e-03 -5.935646730494463554e+02 1.560324823747898104e-03 -5.935738890207508121e+02 2.349641694801412066e-04
1.600000000000000000e+01 -5.934694464953870465e+02 7.105044794828039786e-03 -5.935662975897347451e+02 1.161835989500062567e-03 -5.935650767729480322e+02 1.538738762528317396e-03 -5.935738399305014354e+02 2.336826663288225252e-04
1.700000000000000000e+01 -5.934550548898552051e+02 7.114326891017006514e-03 -5.935653193135311767e+02 1.228896612134296748e-03 -5.935635380707542481e+02 1.834964689127163880e-03 -5.935744795952372215e+02 1.938071294037429799e-04
1.800000000000000000e+01 -5.934151699311125867e+02 7.007811638862006774e-03 -5.935565425829929609e+02 2.423834720405999756e-03 -5.935529702973268513e+02 2.841823065531860586e-03 -5.935749043827938749e+02 2.689255947713857248e-04
1.900000000000000000e+01 -5.934394933006328756e+02 6.984673717325307930e-03 -5.935573539707513646e+02 2.286571898512694632e-03 -5.935538084260439291e+02 2.571469437261989475e-03 -5.935752652508934943e+02 2.088254709977783704e-04
2.000000000000000000e+01 -5.934324218127705990e+02 6.870607514161247362e-03 -5.935646352977382776e+02 1.211783256780735911e-03 -5.935627738798574455e+02 1.844740219157317389e-03 -5.935745387868241778e+02 1.934751233388567332e-04
2.100000000000000000e+01 -5.934374847398719339e+02 6.949655671630437792e-03 -5.935634178573701547e+02 1.428703756690015252e-03 -5.935611134983448665e+02 1.943436496429259671e-03 -5.935743622781056956e+02 2.189178420668498202e-04
2.200000000000000000e+01 -5.934328079592999075e+02 7.059154908366421788e-03 -5.935669970323251619e+02 1.058992969954208017e-03 -5.935656020681036580e+02 1.644517540882052325e-03 -5.935746080343762969e+02 1.652793662910078071e-04
2.300000000000000000e+01 -5.934326500344911892e+02 6.957617183664394599e-03 -5.935648622297635484e+02 1.219347073391388201e-03 -5.935631909418417536e+02 1.838769602653271117e-03 -5.935744455832623316e+02 2.124547535182889663e-04
2.400000000000000000e+01 -5.934611470022808817e+02 6.831266885302715586e-03 -5.935644840189471552e+02 1.374181013849308779e-03 -5.935626556702868584e+02 1.719705303929766962e-03 -5.935741963067953293e+02 2.181132043406824807e-04
2.500000000000000000e+01 -5.934697963614959235e+02 7.034055910074791564e-03 -5.935657075545416319e+02 1.270496729976857038e-03 -5.935638105583861943e+02 1.662864268217320758e-03 -5.935744499003791361e+02 1.895906365213743516e-04
2.600000000000000000e+01 -5.934577380168086620e+02 7.043856642971477525e-03 -5.935641781369807859e+02 1.332442901740762010e-03 -5.935620908747304156e+02 1.841318292060980860e-03 -5.935743298962368044e+02 2.138566981974400288e-04
2.700000000000000000e+01 -5.934623378666397002e+02 7.035179499650392153e-03 -5.935631949878686555e+02 1.670279391753789989e-03 -5.935608265236013494e+02 2.011567677572891587e-03 -5.935745227967012170e+02 2.159282980002975578e-04
2.800000000000000000e+01 -5.934152023755949585e+02 7.150895845571229349e-03 -5.935642379696885200e+02 1.396321834141168528e-03 -5.935626592534832753e+02 1.737206283296804238e-03 -5.935742966409347900e+02 2.160975186271950647e-04
2.900000000000000000e+01 -5.934358662362133146e+02 7.078840061864593615e-03 -5.935636537435590299e+02 1.789441891146270397e-03 -5.935613143486866647e+02 2.097300118652066329e-03 -5.935747073255935220e+02 2.044925600979563703e-04
3.000000000000000000e+01 -5.934198800338753017e+02 7.190373035271932847e-03 -5.935646269961764574e+02 1.347936197436153463e-03 -5.935628846081415304e+02 1.921372036180812003e-03 -5.935744770429616892e+02 2.120614500638032436e-04
3.100000000000000000e+01 -5.934190982338043341e+02 6.967310292209138826e-03 -5.935618532184334981e+02 1.772040021350100624e-03 -5.935593646967404311e+02 2.207115560057649941e-03 -5.935745466201855152e+02 2.282102613836584635e-04


==> data/1000_bootstrap_NaH_ibm.dat <==
1.000000000000000000e+00 -1.600058126305139581e+02 5.351394398384304481e-03 -1.602623748124680674e+02 4.363007924097061369e-03 -1.602544944848060311e+02 4.401526555843233643e-03 -1.602895207212681612e+02 1.530217988984453742e-03
2.000000000000000000e+00 -1.599185985552644240e+02 5.565526492767698501e-03 -1.600429245236326778e+02 4.932646012621186814e-03 -1.600066112686448605e+02 6.128878389000459379e-03 -1.601467343481669161e+02 4.679141951090414267e-03
3.000000000000000000e+00 -1.598744580250809690e+02 5.835303789636191521e-03 -1.600499999529557442e+02 4.308432993820200674e-03 -1.600709283695248075e+02 4.969473001194138831e-03 -1.601831917740458664e+02 3.897440866011298976e-03
4.000000000000000000e+00 -1.597942239816309211e+02 6.108543144067145499e-03 -1.599262212527995644e+02 1.388857959972570610e-01 -1.600927395418182186e+02 1.044726614499526772e-02 -1.602316003172774685e+02 6.070402446490113894e-03
5.000000000000000000e+00 -1.599346068376295023e+02 5.645080862521535334e-03 -1.602090828694403797e+02 7.520523158173132022e-03 -1.601863691799062792e+02 8.680029542010718122e-03 -1.603144727426007137e+02 8.185193761991110080e-04
6.000000000000000000e+00 -1.600309083288178158e+02 5.842576645972436498e-03 -1.602963293377024456e+02 1.129280319845222006e-03 -1.602971178748264833e+02 8.178336773348348276e-04 -1.603018929624706175e+02 3.085574170680364047e-04
7.000000000000000000e+00 -1.599733219396755146e+02 5.687778724328709096e-03 -1.602580168354359103e+02 4.294042830246471917e-03 -1.602767945803680902e+02 2.574194642362932078e-03 -1.603015573705786494e+02 6.442784481962282594e-04
8.000000000000000000e+00 -1.600063159830558845e+02 5.582665495779650516e-03 -1.602762366621953731e+02 3.406723097587300176e-03 -1.602844519609809595e+02 2.113095660856975644e-03 -1.602982502707773733e+02 5.768822888827090109e-04
9.000000000000000000e+00 -1.599406753170941897e+02 5.903430981215989845e-03 -1.602785128807796298e+02 3.004207495460796580e-03 -1.602689534307705514e+02 5.459595270508060642e-03 -1.603032641640826341e+02 4.499079523604552415e-04
1.000000000000000000e+01 -1.600128072820774889e+02 5.791304827106207899e-03 -1.602771826924000607e+02 2.942842287245241682e-03 -1.602893531412709933e+02 1.318212138366231696e-03 -1.602999051363456431e+02 4.604229295104336739e-04
1.100000000000000000e+01 -1.599924440120994689e+02 5.802702129334560283e-03 -1.602962564211760537e+02 1.098496118786609693e-03 -1.602961539672377853e+02 1.126550670881678803e-03 -1.603015119985474826e+02 3.846461080190944726e-04
1.200000000000000000e+01 -1.600101321785542723e+02 5.773718227016631788e-03 -1.602920620208929847e+02 1.666988812876185307e-03 -1.602900409130978971e+02 2.285318057103197329e-03 -1.602997289016074376e+02 5.768311680734349240e-04
1.300000000000000000e+01 -1.600197521596436729e+02 5.683444318720668950e-03 -1.602978107007982942e+02 1.136751359381470193e-03 -1.602977313069305012e+02 1.094407316606260889e-03 -1.603018252426054744e+02 3.459364382027991093e-04
1.400000000000000000e+01 -1.600151669136571115e+02 5.546780628606314857e-03 -1.602777319525632151e+02 3.889413659417147607e-03 -1.602839032388863245e+02 2.907742381170321921e-03 -1.602982475948449519e+02 7.343978113828270515e-04
1.500000000000000000e+01 -1.600237169554323771e+02 5.688380971741012135e-03 -1.602979144252608990e+02 1.414222967040098308e-03 -1.602986127875389570e+02 9.819274205743080790e-04 -1.603020533767417533e+02 3.046978101704627133e-04
1.600000000000000000e+01 -1.599832511944272539e+02 5.623789462651040440e-03 -1.602957425153260260e+02 1.244150501172511334e-03 -1.602958649266273881e+02 1.113156036307191106e-03 -1.603014760879060532e+02 3.937930561458551928e-04
1.700000000000000000e+01 -1.600079837031602494e+02 5.849003761919342910e-03 -1.602973334890886008e+02 9.781032709231403909e-04 -1.602972365596204440e+02 9.557754493659899103e-04 -1.603017650753083387e+02 3.350649952902715750e-04
1.800000000000000000e+01 -1.600156172503387779e+02 5.590068177422708590e-03 -1.602968323324877247e+02 1.269397115064936979e-03 -1.602964247489884713e+02 1.330810369981464498e-03 -1.603014317258575545e+02 3.874764366498016990e-04
1.900000000000000000e+01 -1.600050271356531368e+02 5.863303645206132710e-03 -1.602972420313033695e+02 1.183349668604576858e-03 -1.602971757949133291e+02 1.086724317884448215e-03 -1.603016658233369753e+02 3.396737829594272443e-04
2.000000000000000000e+01 -1.600473149696478856e+02 5.662393126013217162e-03 -1.602970247358853726e+02 1.397556049431270594e-03 -1.602970579814548557e+02 1.198232451688311349e-03 -1.603015975303215441e+02 3.459824015463066715e-04
2.100000000000000000e+01 -1.600328977872258349e+02 5.424376915615189421e-03 -1.602946185967884105e+02 1.525203753616429176e-03 -1.602947701582270668e+02 1.311100864050863133e-03 -1.603009839898564621e+02 3.844717459611154682e-04
2.200000000000000000e+01 -1.599934689680765132e+02 5.615574952722314148e-03 -1.602981851420861972e+02 1.020227042979728787e-03 -1.602982860348977283e+02 9.282060464368531655e-04 -1.603020731595544817e+02 3.188497558221495059e-04
2.300000000000000000e+01 -1.600033623892831827e+02 5.348637391404334994e-03 -1.602910525520632063e+02 2.598746575939436202e-03 -1.602924555387632495e+02 2.025070780913800113e-03 -1.603003542009808484e+02 5.190964677344974331e-04
2.400000000000000000e+01 -1.599963537315435360e+02 5.211469723324122644e-03 -1.602952229072200794e+02 1.871962444903370673e-03 -1.602956330112751004e+02 1.577964091020021657e-03 -1.603012029421770990e+02 4.339864503337220020e-04
2.500000000000000000e+01 -1.599893474320727194e+02 5.707230385040928597e-03 -1.602964336559868457e+02 1.284084198928443820e-03 -1.602963498453743512e+02 1.230230439080702044e-03 -1.603014269315128786e+02 3.698811998897871952e-04
2.600000000000000000e+01 -1.599920285474444483e+02 5.575073995327060189e-03 -1.602959501529615238e+02 1.221622717212443848e-03 -1.602966976201047657e+02 9.080046061534716162e-04 -1.603017581039384822e+02 3.285021558536539775e-04
2.700000000000000000e+01 -1.600014233148123424e+02 5.592952388623934241e-03 -1.602915562216666387e+02 2.424823627818333341e-03 -1.602925611643903210e+02 1.973411561948917523e-03 -1.603003757016183215e+02 5.115588448429315722e-04


==> data/1000_bootstrap_NaH_rigetti.dat <==
1.000000000000000000e+00 -1.598677857802084077e+02 1.315272069469477188e-02 -1.602975354257230833e+02 2.650116874317552055e-03 -1.602979189575347618e+02 2.573097705666097922e-03 -1.603020869056031188e+02 7.673085350049836401e-04
2.000000000000000000e+00 -1.598600245640490414e+02 1.458418258507854573e-02 -1.600673137831793440e+02 1.262642408305650853e-02 -1.601474061129806898e+02 1.687207411762304057e-02 -1.602337877103929031e+02 1.100648482588873107e-02
3.000000000000000000e+00 -1.598934244732633658e+02 1.638805019675277502e-02 -1.600701183507032965e+02 6.217855080385918838e-03 -1.601009370068395583e+02 7.867376859687276805e-03 -1.602027586144376130e+02 6.019024795346087156e-03
4.000000000000000000e+00 -1.597075244185292888e+02 1.696767590445388482e-02 -1.596856634992219881e+02 3.437847712415677270e-02 -1.597059294085925387e+02 5.554594386878310142e-02 -1.598187383762933962e+02 5.153021182106719972e-02
5.000000000000000000e+00 -1.596663708864470834e+02 1.697318185923292477e-02 -1.598487905927598831e+02 2.278915210043034323e-01 -1.600306692073090744e+02 6.240109555224718912e-02 -1.603103799320604139e+02 9.098214481538245343e-03
6.000000000000000000e+00 -1.598183978057343211e+02 1.625032028540246767e-02 -1.602611383881858558e+02 1.422211743657238701e-02 -1.602557182770077020e+02 1.720357924506262307e-02 -1.603059850898886793e+02 2.235803099182977986e-03
7.000000000000000000e+00 -1.598510643087841459e+02 1.676960659388245997e-02 -1.602896481315916617e+02 5.316757649471271115e-03 -1.602903271902617632e+02 5.248798733114836031e-03 -1.603012396601905891e+02 1.338559369006306213e-03
8.000000000000000000e+00 -1.599185771516960415e+02 1.578873975721663617e-02 -1.602949963425176065e+02 3.104840833981787045e-03 -1.602954391695719778e+02 3.080426404027915115e-03 -1.603020935304375314e+02 8.914203177576222707e-04
9.000000000000000000e+00 -1.598317840100549745e+02 1.482226334598828535e-02 -1.602925663924352762e+02 5.742666009167948088e-03 -1.602927725639397636e+02 6.905400931539256229e-03 -1.603032098291647856e+02 8.409377480667291557e-04
1.000000000000000000e+01 -1.598098480672020116e+02 1.532016590612021896e-02 -1.602822018849396102e+02 9.508928626184177252e-03 -1.602812730863138313e+02 1.192868785048124478e-02 -1.603041544070254929e+02 1.334679069255716470e-03
1.100000000000000000e+01 -1.598769570952658512e+02 1.615929926564914701e-02 -1.602914036156822419e+02 5.161554411355858719e-03 -1.602924328953618556e+02 4.893341340972804515e-03 -1.603019016112249346e+02 1.238033965462022323e-03
1.200000000000000000e+01 -1.598845274287440645e+02 1.506480037398444383e-02 -1.602940322288897619e+02 5.298007459862739445e-03 -1.602951494683327098e+02 5.126241535412513067e-03 -1.603035596314878717e+02 3.733116247531861193e-04
1.300000000000000000e+01 -1.598275068008421727e+02 1.485380441383287765e-02 -1.602879311117604573e+02 2.426678980753407475e-02 -1.602888859083095952e+02 1.024577785020284147e-02 -1.603035758895777292e+02 1.162485057505592946e-03
1.400000000000000000e+01 -1.598477120580894848e+02 1.577333199424283197e-02 -1.602987768109791205e+02 3.410992759526043031e-03 -1.602992791771783914e+02 3.372221665542146900e-03 -1.603029158304087787e+02 7.652660952579570276e-04
1.500000000000000000e+01 -1.598418728795874699e+02 1.605038288889911596e-02 -1.602961171889390641e+02 3.960826348364580862e-03 -1.602972517455404784e+02 4.251835561006878789e-03 -1.603030729588158465e+02 6.585922639059666860e-04
1.600000000000000000e+01 -1.598029609238908506e+02 1.612974515950127766e-02 -1.602956050803833818e+02 4.498252392094530781e-03 -1.602963217026179166e+02 4.858024514731654718e-03 -1.603019690357829745e+02 1.382737793431129594e-03
1.700000000000000000e+01 -1.598392911460525454e+02 1.453111361584877650e-02 -1.602926007876774008e+02 5.143970752048641557e-03 -1.602929567200046677e+02 5.317417397645034585e-03 -1.603018284093837167e+02 1.347403578783841656e-03
1.800000000000000000e+01 -1.598056797203025212e+02 1.531083370285385090e-02 -1.602952295443246271e+02 4.608695724195200662e-03 -1.602953361581531340e+02 5.229905424383957634e-03 -1.603027792292434981e+02 8.600765024176943449e-04
1.900000000000000000e+01 -1.599072102216460394e+02 1.548801097945392245e-02 -1.602964582617017868e+02 3.672449570533514035e-03 -1.602970252394454462e+02 4.083786136586138940e-03 -1.603019962311363997e+02 1.211679824683981055e-03
2.000000000000000000e+01 -1.597813112731348326e+02 1.459692549567871180e-02 -1.602785036206928169e+02 6.155531977657793807e-02 -1.602876586329324766e+02 8.451148181002659382e-03 -1.602992692531259422e+02 2.243974584040316685e-03
2.100000000000000000e+01 -1.598505457458066985e+02 1.586332708462417918e-02 -1.602980798714905859e+02 4.529270962368440318e-03 -1.602996512176602266e+02 4.084088403981816356e-03 -1.603032497581402822e+02 3.698358445332893831e-04
2.200000000000000000e+01 -1.598798111588010897e+02 1.564884244816226386e-02 -1.602969291957664382e+02 3.132924688546759144e-03 -1.602982718754235805e+02 3.244671002122516325e-03 -1.603030277570066175e+02 5.510566858214804072e-04
2.300000000000000000e+01 -1.598451383476096055e+02 1.576939804914630899e-02 -1.602949886709536145e+02 1.059452382468280447e-02 -1.602966609242022855e+02 4.288647221130256065e-03 -1.603027130032782281e+02 9.246532692076922695e-04
2.400000000000000000e+01 -1.598446952896254913e+02 1.469221658364346789e-02 -1.602969815793284170e+02 2.996132340274937876e-03 -1.602989578320039357e+02 2.883654463725945482e-03 -1.603029414534457828e+02 5.656487303972054749e-04
2.500000000000000000e+01 -1.598479826170955391e+02 1.486793463736657897e-02 -1.602955966558363343e+02 4.795586274064281805e-03 -1.602955658645745984e+02 5.201290096120715460e-03 -1.603033764150002867e+02 5.167396164900330685e-04
2.600000000000000000e+01 -1.598428826569304420e+02 1.232598883840533253e-02 -1.602928071561096885e+02 5.615483757968092043e-03 -1.602943079915634712e+02 5.158267880156604951e-03 -1.603027544973354566e+02 9.349882758713486466e-04
2.700000000000000000e+01 -1.598277805972531098e+02 1.473704167275243643e-02 -1.602983250615527027e+02 3.536579518751941341e-03 -1.602986650448423518e+02 3.790949068892178475e-03 -1.603028969767585465e+02 7.321664339184634669e-04
2.800000000000000000e+01 -1.598886027827300609e+02 1.558067093293383568e-02 -1.602865330953883927e+02 7.164340243391248073e-03 -1.602920998235656214e+02 6.213348095024406360e-03 -1.603033444748735690e+02 6.967369639194109700e-04
2.900000000000000000e+01 -1.598237906001725150e+02 1.604906347792339760e-02 -1.602867704945160199e+02 5.861764149839715499e-03 -1.602874558344581715e+02 5.924934781297668679e-03 -1.603002491330906878e+02 1.555948123837134264e-03
3.000000000000000000e+01 -1.598283765395774481e+02 1.524953387270086558e-02 -1.602941229028358237e+02 4.554962518813621478e-03 -1.602949225773068633e+02 4.808217317603461806e-03 -1.603023121573684762e+02 9.668621867169247723e-04
3.100000000000000000e+01 -1.598973176655007933e+02 1.538666612031425705e-02 -1.602966690131667917e+02 3.325493760491652837e-03 -1.602975290923726845e+02 3.042181609680894450e-03 -1.603026911297502579e+02 7.913872656398060002e-04
3.200000000000000000e+01 -1.598858417661143108e+02 1.586768775449496141e-02 -1.602939882265225151e+02 5.081939208044347102e-03 -1.602952709814637160e+02 4.782577154140975687e-03 -1.603033393243951821e+02 5.427457951655129380e-04
3.300000000000000000e+01 -1.598744943849544882e+02 1.546964607656668884e-02 -1.602923829438432506e+02 5.459450625002545618e-03 -1.602918547336144286e+02 6.234740480222387797e-03 -1.603034054881391057e+02 6.861601102930572427e-04

